Simultaneous multiwavelength observations of V404 Cygni during its 2015 June outburst decay strengthen the case for an extremely energetic jet-base

We present results of multiband optical photometry of the black hole X-ray binary system V404 Cygni obtained using Wheaton College Observatory's 0.3m telescope, along with strictly simultaneous INTEGRAL and Swift observations during 2015 June 25.15--26.33 UT, and 2015 June 27.10--27.34 UT. These observations were made during the 2015 June outburst of the source when it was going through an epoch of violent activity in all wavelengths ranging from radio to $\gamma$-rays. The multiwavelength variability timescale favors a compact emission region, most likely originating in a jet outflow, for both observing epochs presented in this work. The simultaneous INTEGRAL/Imager on Board the Integral Satellite (IBIS) 20--40 keV light curve obtained during the June 27 observing run correlates very strongly with the optical light curve, with no detectable delay between the optical bands as well as between the optical and hard X-rays. The average slope of the dereddened spectral energy distribution was roughly flat between the $I_C$- and $V$-bands during the June 27 run, even though the optical and X-ray flux varied by $>$25$\times$ during the run, ruling out an irradiation origin for the optical and suggesting that the optically thick to optically thin jet synchrotron break during the observations was at a frequency larger than that of $V$-band, which is quite extreme for X-ray binaries. These observations suggest that the optical emission originated very close to the base of the jet. A strong H$\alpha$ emission line, probably originating in a quasi-spherical nebula around the source, also contributes significantly in the $R_C$-band. Our data, in conjunction with contemporaneous data at other wavelengths presented by other groups, strongly suggest that the jet-base was extremely compact and energetic during this phase of the outburst.

==> dbf1.txt <==
Title: Simultaneous multiwavelength observations of V404 Cygni during
       its 2015 June outburst decay strengthen the case for an
       extremely energetic jet-base
Authors: Maitra D., Scarpaci J.F., Grinberg V., Reynolds M.T.,
         Markoff S., Maccarone T.J., Hynes R.I.
Figure: Dereddened, interloper-subtracted V-band light curve obtained
        by the WCO 0.3m telescope on MJD 57198, as well as 
        simultaneous Swift/UVOT U-band and Swift/XRT 0.5-10 keV 
        light curve.
================================================================================
Byte-by-byte Description of file: dbf1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
       1 A1     ---   Filter Filter used (1)
   3- 14 F12.6  d     MJD    MJD of observation
  16- 26 F11.6  ---   Flux   Dereddened interloper subtracted flux-density (2)
  28- 37 F10.6  --- e_Flux   Error in Flux
--------------------------------------------------------------------------------
Note (1):
    V = WCO V-band;
    U = Swift/UVOT U-band;
    X = Swift/XRT 0.5-10 keV band.
Note (2): The units are milli-Jansky for U and V bands and counts/s
          for the XRT band.
--------------------------------------------------------------------------------
V 57198.148520 1728.645374 117.872000 
V 57198.148920 1694.669933 119.638679 
V 57198.149330 1730.401810 123.756674 
V 57198.149730 1769.170367 116.700070 
V 57198.150140 1795.164808 125.719260 
V 57198.150540 1832.502894 134.094234 
V 57198.150950 1877.188795 130.060808 
V 57198.151350 1933.819418 134.154741 
V 57198.151760 2011.739866 142.712866 
V 57198.152160 2002.662581 150.965847 
V 57198.152570 1994.178248 136.672688 
V 57198.152980 1968.213088 132.893971 
V 57198.153380 2049.596081 153.358402 
V 57198.153790 1995.467024 136.945434 
V 57198.154190 2012.482680 148.165833 
V 57198.154600 2145.593376 158.938457 
V 57198.155000 2149.160286 151.248549 
V 57198.155410 2034.707010 141.703370 
V 57198.155810 2045.627649 147.004618 
V 57198.156220 2012.854189 139.067263 
V 57198.156620 1940.972279 121.902523 
V 57198.157030 1953.914024 133.195813 
V 57198.157430 1972.759823 136.485356 
V 57198.157840 1970.939873 143.836807 
V 57198.158240 1923.494465 130.058845 
V 57198.158650 1918.175576 138.041550 
V 57198.159050 1972.213662 133.163523 
V 57198.159460 2021.604384 140.418661 
V 57198.159860 2035.834028 136.508607 
V 57198.160270 2075.100011 150.078308 
V 57198.160670 2040.348333 138.509262 
V 57198.161080 2088.163199 143.487003 
V 57198.161480 2060.976844 135.141167 
V 57198.161890 2023.657778 144.492773 
V 57198.162290 1929.718440 134.049393 
V 57198.162700 1946.354245 138.444127 
V 57198.163100 1990.133212 145.234579 
V 57198.163510 1884.132636 130.366523 
V 57198.163910 1858.396151 119.649515 
V 57198.164320 1806.636022 135.550347 
V 57198.164720 1862.861681 132.862686 
V 57198.165130 1848.473035 120.892929 
V 57198.165530 1823.390893 120.943029 
V 57198.165940 1824.569523 126.591942 
V 57198.166340 1814.826627 118.025773 
V 57198.166750 1878.922357 128.268371 
V 57198.167150 1855.824744 149.198236 
V 57198.167560 1976.039961 137.808728 
V 57198.167960 2027.209453 116.061351 
V 57198.168370 2066.881592 133.807219 
V 57198.168770 2091.055816 139.623664 
V 57198.169180 2040.160038 156.996778 
V 57198.169580 2040.724976 144.009618 
V 57198.169990 2101.502387 143.624227 
V 57198.170390 2065.165573 157.196835 
V 57198.170800 1993.258202 143.617681 
V 57198.171200 1964.220612 139.348770 
V 57198.171610 1955.718286 131.509340 
V 57198.172010 1900.727150 130.632914 
V 57198.172420 1930.787423 128.586173 
V 57198.172820 1945.097123 141.774780 
V 57198.173230 1925.270697 145.500296 
V 57198.173630 1845.574567 135.390242 
V 57198.174040 1862.002095 129.700075 
V 57198.174440 1814.994167 145.922983 
V 57198.174850 1807.470105 119.889417 
V 57198.175260 1859.254077 133.122136 
V 57198.175660 1877.362079 118.089627 
V 57198.176070 1909.695863 116.233675 
V 57198.176470 1917.113561 125.726755 
V 57198.176880 1884.480500 122.719661 
V 57198.177280 1839.621404 122.187326 
V 57198.177690 1870.270488 119.893343 
V 57198.178090 1815.664483 115.224925 
V 57198.178500 1813.486859 137.070471 
V 57198.178900 1837.584733 132.254315 
V 57198.179310 1797.984284 126.914595 
V 57198.179710 1735.361350 119.613554 
V 57198.180120 1757.774212 129.289099 
V 57198.180520 1748.064388 110.136153 
V 57198.180930 1817.341354 117.012150 
V 57198.181330 1753.560033 116.970718 
V 57198.181740 1847.961211 134.880779 
V 57198.182140 1807.803846 106.701751 
V 57198.182550 1760.047569 110.075338 
V 57198.182950 1761.347947 137.541852 
V 57198.183360 1719.572291 133.172627 
V 57198.183760 1795.164808 107.285562 
V 57198.184170 1854.112445 117.659342 
V 57198.184570 1764.114433 100.376890 
V 57198.184980 1735.361350 118.971195 
V 57198.185380 1664.892556 104.600272 
V 57198.185790 1668.740065 119.048272 
V 57198.186190 1718.778676 111.475550 
V 57198.186600 1667.969854 120.691879 
V 57198.187000 1704.398566 112.437491 
V 57198.187410 1627.802412  98.661591 
V 57198.187810 1631.564419 104.775892 
V 57198.188220 1590.948747 109.094257 
V 57198.188620 1641.537840 106.629835 
V 57198.189030 1515.794593 154.675684 
V 57198.189430 1650.657347 133.658021 
V 57198.189840 1640.931663 105.831400 
V 57198.190240 1668.277896 114.537492 
V 57198.190650 1673.523296 107.928098 
V 57198.191050 1672.287606 110.943256 
V 57198.191460 1718.144048 119.383670 
V 57198.191860 1778.997150 123.272579 
V 57198.192270 1904.590841 128.959604 
V 57198.192670 2024.778688 124.720789 
V 57198.193080 2044.117884 130.824152 
V 57198.193480 2059.645845 133.339722 
V 57198.193890 1967.668183 135.951787 
V 57198.194290 1898.272511 139.774548 
V 57198.194700 1913.754381 130.109866 
V 57198.195100 1941.868241 122.317846 
V 57198.195510 1931.500406 117.557938 
V 57198.195910 1910.048437 121.377710 
V 57198.196320 1966.215839 128.758144 
V 57198.196730 1939.539598 128.450155 
V 57198.197130 1944.738094 168.578692 
V 57198.197540 1909.695863 149.275839 
V 57198.197940 1957.343543 120.756445 
V 57198.198350 2148.367128 128.941467 
V 57198.198750 2298.492081 136.659655 
V 57198.199160 2401.909301 164.336883 
V 57198.199560 2355.819417 167.071765 
V 57198.199970 2440.554029 168.104841 
V 57198.200370 2523.437559 188.741543 
V 57198.200780 2479.133202 170.986926 
V 57198.201180 2520.878076 185.985207 
V 57198.201590 2528.331052 172.270319 
V 57198.201990 2547.529867 171.927426 
V 57198.202400 2590.663499 161.901102 
V 57198.202800 2714.204206 200.225037 
V 57198.203210 2819.338118 182.422924 
V 57198.203610 2972.898135 196.466019 
V 57198.204020 2977.837739 176.152985 
V 57198.204420 3016.537706 161.441164 
V 57198.204830 3071.562892 172.609511 
V 57198.205230 3121.826884 178.314067 
V 57198.205640 3210.292861 188.105279 
V 57198.206040 3268.244679 180.628727 
V 57198.206450 3140.886940 204.359078 
V 57198.206850 3054.894562 192.560317 
V 57198.207260 2893.099598 212.866809 
V 57198.207660 2818.558071 191.752329 
V 57198.208070 2795.514447 172.874177 
V 57198.208470 2720.972565 200.220234 
V 57198.208880 2651.104154 154.892175 
V 57198.209280 2594.729510 139.137180 
V 57198.209690 2525.766613 150.381673 
V 57198.210090 2629.427573 187.414369 
V 57198.210500 2655.019945 175.978924 
V 57198.210900 2685.068367 162.332114 
V 57198.211310 2728.764430 168.500280 
V 57198.211710 2773.170496 186.361609 
V 57198.212120 2850.717401 173.911951 
V 57198.212520 2845.463406 154.137894 
V 57198.212930 2865.744492 177.475602 
V 57198.213330 3118.373851 230.860104 
V 57198.213740 3330.925299 224.403527 
V 57198.214140 3510.042550 269.879940 
V 57198.214550 3415.216088 211.455317 
V 57198.214950 3346.010671 188.629716 
V 57198.215360 3004.043968 237.690235 
V 57198.215760 2896.303512 171.871765 
V 57198.216170 3021.828407 183.498034 
V 57198.216570 3148.717691 224.077872 
V 57198.216980 3333.998420 188.569252 
V 57198.217380 3557.945273 236.061909 
V 57198.217790 3506.807361 216.147433 
V 57198.218190 3362.714412 214.422747 
V 57198.218600 3334.305888 184.891071 
V 57198.219010 3276.392536 215.283570 
V 57198.219410 3127.301999 267.976221 
V 57198.219820 3007.925361 184.044610 
V 57198.220220 3155.112717 206.158229 
V 57198.220630 3234.661678 198.795354 
V 57198.221030 3306.746897 184.891861 
V 57198.221440 3085.475099 207.888131 
V 57198.221840 2631.611520 175.402973 
V 57198.222250 2437.628645 153.704601 
V 57198.222650 2504.882151 155.854217 
V 57198.223060 2487.380701 165.344784 
V 57198.223460 2373.929428 156.279278 
V 57198.223870 2376.778496 142.843664 
V 57198.224270 1947.432424 108.262731 
V 57198.224680 1518.036098  79.106973 
V 57198.225080 1285.252331  80.926761 
V 57198.225490 1191.237777  68.739168 
V 57198.225890 1240.675898  72.156270 
V 57198.226300 1270.375428  61.417272 
V 57198.226700 1331.671078 100.489107 
V 57198.227110 1405.879047  82.773029 
V 57198.227510 1441.782287 103.965233 
V 57198.227920 1395.270048  77.373577 
V 57198.228320 1394.239307  98.351734 
V 57198.228730 1322.964276  68.112421 
V 57198.229130 1261.252062  81.055348 
V 57198.229540 1201.520872  68.329456 
V 57198.229940 1139.331216  67.653261 
V 57198.230350 1117.737048  58.614014 
V 57198.230750 1086.258645  96.638548 
V 57198.231160 1089.980861  76.346320 
V 57198.231560 1101.325730  91.229424 
V 57198.231970 1068.528005 128.941060 
V 57198.232370 1047.302085  90.172490 
V 57198.232780 1102.650142  90.622744 
V 57198.233180 1099.697861  68.058369 
V 57198.233590 1108.680902  60.398928 
V 57198.233990 1212.452557  88.936378 
V 57198.234400 1223.257244 132.066562 
V 57198.234800 1238.156119 151.636523 
V 57198.235210 1379.633471 117.138574 
V 57198.235610 1454.758045 108.805361 
V 57198.236420 1605.707888 121.550173 
V 57198.236830 1710.704651 108.895680 
V 57198.237230 1651.724576 106.525734 
V 57198.237640 1824.569523 119.670675 
V 57198.238040 1878.748929 113.485478 
V 57198.238450 2001.738628  81.496379 
V 57198.238850 2080.085101  84.295252 
V 57198.239260 2187.375696  85.402478 
V 57198.239660 2299.764912  99.763930 
V 57198.240070 2341.733226  87.093348 
V 57198.240480 2313.599097 124.941253 
V 57198.241290 2263.763449  95.487064 
V 57198.241690 2264.390179 163.112729 
V 57198.242100 2375.024820 112.016289 
V 57198.242500 2460.222019 120.572298 
V 57198.242910 2459.995053 125.333172 
V 57198.243310 2451.612014 106.792015 
V 57198.243720 2520.878076 150.324063 
V 57198.244120 2480.505887 122.022952 
V 57198.244530 2463.629009 134.622208 
V 57198.244930 2498.650495 143.920761 
V 57198.245340 2580.883391 133.389119 
V 57198.245740 2576.125992 139.569161 
V 57198.246150 2509.508193 129.937930 
V 57198.246550 2286.857180 120.118790 
V 57198.246960 2093.565985 124.690973 
V 57198.247360 2182.536748 163.487434 
V 57198.247770 2079.317387 117.885326 
V 57198.248170 2026.648249 134.394277 
V 57198.248580 1971.849639 111.804630 
V 57198.248980 1989.215029 108.925753 
V 57198.249390 2020.858211 103.184132 
V 57198.249790 2094.338949 125.317777 
V 57198.250200 2233.058765 102.856906 
V 57198.250600 2372.177849 168.229850 
V 57198.251010 2605.763630 141.894492 
V 57198.251410 2734.812139 174.181132 
V 57198.251820 2665.080540 143.642198 
V 57198.252220 2784.191681 166.000145 
V 57198.252630 2885.903726 157.658226 
V 57198.253030 2953.766224 159.450444 
V 57198.253440 2978.112401 147.560841 
V 57198.253840 3078.085293 150.802109 
V 57198.254250 3181.116155 151.437332 
V 57198.254650 3332.461506 150.018845 
V 57198.255060 3579.004390 177.953630 
V 57198.255460 3771.793066 229.673570 
V 57198.255870 3968.363301 236.498491 
V 57198.256270 3996.636255 162.177758 
V 57198.256680 4077.401872 198.189580 
V 57198.257080 4001.060517 191.897384 
V 57198.257490 3913.497717 177.949127 
V 57198.257890 3881.515337 220.573503 
V 57198.258300 3723.073689 214.330173 
V 57198.258700 3638.232029 169.139962 
V 57198.259110 3687.542107 180.620628 
V 57198.259510 3791.318831 193.748296 
V 57198.259920 3829.261257 240.597703 
V 57198.260320 3841.638611 180.003881 
V 57198.260730 3856.544199 229.485254 
V 57198.261130 3884.737608 217.527698 
V 57198.261540 3953.754997 269.599661 
V 57198.261940 4086.434017 212.208449 
V 57198.262350 4130.371948 251.484374 
V 57198.262760 3918.552560 198.434453 
V 57198.263160 3764.843949 258.471341 
V 57198.263570 3652.686037 192.404833 
V 57198.263970 3445.266093 234.644501 
V 57198.264380 3126.148547 195.023497 
V 57198.264780 2660.904463 132.848545 
V 57198.265190 2330.524834 131.883670 
V 57198.265590 2080.085101 136.199237 
V 57198.266000 2004.881803 125.537012 
V 57198.266400 2016.200853 126.430745 
V 57198.266810 2137.490790 121.572005 
V 57198.267210 2339.789469 145.382767 
V 57198.267620 2562.615383 172.469983 
V 57198.268020 2694.994036 176.132994 
V 57198.268430 2904.328806 190.330123 
V 57198.268830 3212.662213 220.900488 
V 57198.269240 3437.966688 279.927627 
V 57198.269640 3460.230440 240.140085 
V 57198.270050 3549.425403 211.885361 
V 57198.270450 3455.128920 181.372213 
V 57198.270860 3388.863704 213.269917 
V 57198.271260 3488.745269 197.633023 
V 57198.271670 3320.191641 204.351884 
V 57198.272070 3143.784948 206.290691 
V 57198.272480 2675.672792 176.108919 
V 57198.272880 2300.189346 160.793111 
V 57198.273290 2048.083393 116.496696 
V 57198.273690 1619.257356 113.428422 
V 57198.274100 1442.848072  89.883293 
V 57198.274500 1141.756081  75.622006 
V 57198.274910 1015.731374  79.171283 
V 57198.275310  882.088337  55.704607 
V 57198.275720  797.955014  48.936027 
V 57198.276120  772.510955  49.103752 
V 57198.276530  802.622690  51.752112 
V 57198.277340 1050.988493  73.430654 
V 57198.277740 1114.332389  66.793391 
V 57198.278150 1257.644271  91.540890 
V 57198.278550 1345.895002  87.100187 
V 57198.278960 1490.803973 103.625119 
V 57198.279360 1683.597102 120.261393 
V 57198.279770 1826.254599 115.895461 
V 57198.280170 1984.996826 145.227901 
V 57198.280580 2073.759910 169.752176 
V 57198.281390 2146.781689 157.039906 
V 57198.281790 2203.379661 223.012781 
V 57198.283410 2122.943834 129.184943 
V 57198.283820 2109.663495  81.789567 
V 57198.284230 2124.903850 100.043743 
V 57198.284630 2140.846686 102.177363 
V 57198.285040 2179.316721 127.975053 
V 57198.285440 2203.176351 146.280373 
V 57198.285850 2167.683819 174.414906 
V 57198.286250 2252.096211 156.603995 
V 57198.286660 2323.010893  99.483312 
V 57198.287060 2278.852879 102.646955 
V 57198.287470 2186.164956 107.971592 
V 57198.287870 2155.913937 105.683611 
V 57198.288280 2128.436431 100.799643 
V 57198.288680 2143.812138 180.636345 
V 57198.289090 2182.335358 157.212788 
V 57198.289490 2111.221574 101.546375 
V 57198.289900 2130.991384  99.936059 
V 57198.290300 2076.249357  95.839293 
V 57198.290710 2044.683916  94.385139 
V 57198.291110 2032.454842 104.338505 
V 57198.291520 2045.816448  95.760386 
V 57198.291920 2014.712761 113.484941 
V 57198.292340 2042.986289 112.619373 
V 57198.292730 2050.542078 113.603633 
V 57198.293140 2011.182936 130.952595 
V 57198.293540 1993.626169 108.982523 
V 57198.293950 2124.707767 117.115149 
V 57198.294350 2258.547424 133.245143 
V 57198.294760 2250.642033 148.593456 
V 57198.295160 2476.161653 158.877028 
V 57198.295570 2553.647635 129.153088 
V 57198.295970 2566.637443 184.607657 
V 57198.296380 2535.104311 169.683820 
V 57198.296780 2686.059289 168.349783 
V 57198.297190 2708.202000 156.721530 
V 57198.297590 2929.348605 178.972688 
V 57198.298000 2972.349795 164.845075 
V 57198.298400 2985.813234 407.720750 
V 57198.298810 3249.311623 342.835821 
V 57198.299210 3513.604700 568.794684 
V 57198.299620 3418.366879 385.383349 
V 57198.300020 3375.763769 157.263420 
V 57198.300430 3528.540130 152.972462 
V 57198.300830 3578.014469 161.719818 
V 57198.301240 3775.968684 207.956655 
V 57198.301640 3895.497823 213.093527 
V 57198.302050 3961.052421 208.629615 
V 57198.302450 3909.891104 204.493787 
V 57198.302860 3778.058225 205.629493 
V 57198.303260 3653.359711 208.634230 
V 57198.303670 3566.156720 177.974047 
V 57198.304070 3540.925910 179.004788 
V 57198.304480 3504.544502 185.581158 
V 57198.304880 3485.208292 198.398586 
V 57198.305290 3502.283101 198.399016 
V 57198.305690 3388.551211 192.902822 
V 57198.306100 3488.745269 196.344154 
V 57198.306510 3509.071680 183.876454 
V 57198.306910 3563.526999 219.310099 
V 57198.307320 3623.166917 211.596939 
V 57198.307720 3609.495181 203.798532 
V 57198.308130 3550.407424 186.695579 
V 57198.308530 3473.017178 179.744579 
V 57198.308940 3645.619952 212.570000 
V 57198.309340 3728.914169 189.874154 
V 57198.309750 3707.999550 201.135755 
V 57198.310150 3630.859062 191.926921 
V 57198.310560 3166.773287 171.517872 
V 57198.310960 2844.151419 181.660203 
V 57198.311370 2530.431162 146.917436 
V 57198.311770 2376.997797 149.888005 
V 57198.312180 2187.981317 126.864948 
V 57198.312580 2064.022351 123.125673 
V 57198.312990 2128.632857 135.631703 
V 57198.313390 1845.915328 103.996401 
V 57198.313800 1672.442018  81.874496 
V 57198.314200 1487.640476  85.921150 
V 57198.314610 1282.405309  68.403898 
V 57198.316230 1139.963295  77.932768 
V 57198.316630  921.549969  51.523146 
V 57198.317040  790.601396  33.974580 
V 57198.317440  719.739082  27.008608 
V 57198.317850  665.045008  33.851768 
V 57198.318250  722.410856  40.707379 
V 57198.318660  757.633603  36.217342 
V 57198.319060  709.872897  40.334236 
V 57198.319470  615.281663  28.193090 
V 57198.319870  584.251679  32.532437 
V 57198.320280  565.691704  22.941818 
V 57198.320680  624.708967  33.551228 
V 57198.321090  623.378245  32.438476 
V 57198.321490  637.344701  27.245687 
V 57198.321900  657.994516  29.648763 
V 57198.322300  724.286963  30.871135 
V 57198.322710  836.065904  49.013009 
V 57198.323110  917.042260  43.881031 
V 57198.323520  949.063238  36.443258 
V 57198.323920  989.766297  60.455011 
V 57198.324330 1129.160941 157.280198 
V 57198.324730 1213.349303  47.781831 
V 57198.325140 1257.295676  61.484887 
V 57198.325540 1346.268081  56.359268 
V 57198.325950 1372.007567  58.067793 
V 57198.326350 1444.448223  81.829800 
V 57198.326760 1564.433479  61.126726 
V 57198.327160 1543.624499 102.714272 
V 57198.327570 1578.509916 104.006781 
V 57198.327980 1693.731397  98.731079 
V 57198.328380 1793.011714  78.483193 
V 57198.328790 1803.969534  81.462173 
V 57198.329190 1817.676913  86.447074 
V 57198.329600 1888.311237 100.444518 
V 57198.330000 1813.989156 110.085559 
V 57198.330410 1874.418413  87.060979 
U 57198.154627 1168.803275  30.444023 
U 57198.154974 1168.803275  30.501478 
U 57198.155322 1178.734910  30.663690 
U 57198.155669 1196.306256  30.843993 
U 57198.156016 1171.859205  30.711241 
U 57198.156363 1124.493000  30.290270 
U 57198.156711 1164.983409  30.511042 
U 57198.157058 1151.232020  30.338408 
U 57198.157405 1110.741521  29.765467 
U 57198.157752 1078.654715  29.469871 
U 57198.158100 1142.064368  30.145405 
U 57198.158447 1109.213602  29.627888 
U 57198.158794 1057.263571  29.131236 
U 57198.159141 1077.126796  29.450066 
U 57198.159488 1002.060141  30.995896 
U 57198.198030 1124.472698  33.476041 
U 57198.198377 1096.226060  29.558861 
U 57198.198724 1135.952532  30.145405 
U 57198.199072 1209.293797  30.910154 
U 57198.199419 1249.020246  31.619525 
U 57198.199766 1214.641493  31.201441 
U 57198.200113 1290.274705  31.895202 
U 57198.200461 1302.498197  32.222919 
U 57198.200808 1301.734147  32.231965 
U 57198.201155 1338.404779  32.592120 
U 57198.201502 1323.889341  32.349445 
U 57198.201849 1318.541555  32.376514 
U 57198.202197 1335.348940  32.592120 
U 57198.202544 1317.777595  32.511431 
U 57198.202891 1326.181288  32.556276 
U 57198.203238 1358.268094  32.930598 
U 57198.203586 1387.298903  33.248096 
U 57198.203933 1372.019482  33.019091 
U 57198.204280 1495.018831  34.361700 
U 57198.204627 1464.460035  34.157282 
U 57198.204975 1453.764282  33.968791 
U 57198.205322 1472.099587  34.276680 
U 57198.205669 1483.559300  34.319224 
U 57198.206016 1502.658564  34.327728 
U 57198.206363 1489.671136  34.454998 
U 57198.206711 1525.577809  34.766970 
U 57198.207058 1514.118096  34.674507 
U 57198.207405 1465.987932  34.054600 
U 57198.207752 1433.137188  33.736041 
U 57198.208099 1375.839462  33.027934 
U 57198.208447 1419.385687  33.388225 
U 57198.208794 1372.783442  32.886249 
U 57198.209141 1391.882797  33.107359 
U 57198.209488 1351.392298  32.779597 
U 57198.209836 1359.796013  32.983721 
U 57198.210183 1292.566584  32.068580 
U 57198.210530 1309.373970  32.050376 
U 57198.210877 1336.876860  32.592120 
U 57198.211225 1326.945338  32.493476 
U 57198.211572 1353.684177  32.699382 
U 57198.211919 1381.951185  33.116179 
U 57198.212266 1346.808472  32.708292 
U 57198.212613 1365.907759  32.752888 
U 57198.212961 1368.963666  32.824080 
U 57198.213308 1407.162218  33.353260 
U 57198.213655 1391.556411  36.210276 
U 57198.264045 1609.614465  35.874100 
U 57198.264392 1631.769546  35.914748 
U 57198.264739 1554.608505  35.366147 
U 57198.265087 1488.906995  34.514235 
U 57198.265434 1372.783532  32.921732 
U 57198.265781 1218.461359  31.304169 
U 57198.266128 1146.648104  30.184092 
U 57198.266475 1117.617295  30.029008 
U 57198.266823 1115.325348  29.921927 
U 57198.267170 1108.449552  29.677086 
U 57198.267517 1164.983409  30.511042 
U 57198.267864 1227.629012  31.415829 
U 57198.268212 1347.572522  32.663673 
U 57198.268559 1383.479104  33.116179 
U 57198.268906 1411.746044  33.597356 
U 57198.269253 1475.155584  34.378686 
U 57198.269600 1578.291528  35.357913 
U 57198.269948 1592.807057  35.629236 
U 57198.270295 1575.999649  35.415638 
U 57198.270642 1553.080608  35.283540 
U 57198.270989 1590.515178  35.489717 
U 57198.271337 1516.409976  34.817296 
U 57198.271684 1576.763609  35.407382 
U 57198.272031 1530.925504  34.959500 
U 57198.272378 1535.509240  34.758579 
U 57198.272725 1476.683504  34.123085 
U 57198.273073 1385.007024  33.204177 
U 57198.273420 1255.896042  31.573349 
U 57198.273767 1156.579806  30.444023 
U 57198.274114 1051.151825  28.950369 
U 57198.274462  887.662000  26.902180 
U 57198.274809  848.987414  30.900703 
X 57198.154725  323.200012   3.282276 
X 57198.155072  327.233337   3.302692 
X 57198.155419  372.466675   3.523571 
X 57198.155766  412.466675   3.707949 
X 57198.156114  360.666656   3.467308 
X 57198.156461  361.766663   3.472591 
X 57198.156808  352.366669   3.427179 
X 57198.157155  335.600006   3.344647 
X 57198.157502  341.299988   3.372931 
X 57198.157850  350.166656   3.416463 
X 57198.158197  358.899994   3.458805 
X 57198.158544  339.466675   3.363860 
X 57198.158891  336.266663   3.347968 
X 57198.159238  380.166656   3.559807 
X 57198.159586  402.966675   3.665000 
X 57198.159933  340.873383  11.432527 
X 57198.198127   32.458164   1.182841 
X 57198.198475   31.933332   1.031719 
X 57198.198822   41.533333   1.176624 
X 57198.199169   53.566666   1.336247 
X 57198.199516   57.166668   1.380419 
X 57198.199863   49.599998   1.285820 
X 57198.200211   51.200001   1.306395 
X 57198.200558   54.666668   1.349897 
X 57198.200905   58.633335   1.398014 
X 57198.201252   55.033333   1.354417 
X 57198.201600   44.566666   1.218834 
X 57198.201947   46.733334   1.248110 
X 57198.202294   46.533333   1.245436 
X 57198.202641   43.500000   1.204159 
X 57198.202989   36.700001   1.106044 
X 57198.203336   44.966667   1.224291 
X 57198.203683   55.833332   1.364226 
X 57198.204030   55.966667   1.365853 
X 57198.204377   58.866665   1.400793 
X 57198.204725   50.700001   1.300000 
X 57198.205072   57.366665   1.382831 
X 57198.205419   58.500000   1.396424 
X 57198.205766   48.566666   1.272356 
X 57198.206113   58.466667   1.396026 
X 57198.206461   80.000000   1.632993 
X 57198.206808  105.866669   1.878534 
X 57198.207155   82.800003   1.661325 
X 57198.207502   65.000000   1.471960 
X 57198.207850   93.433334   1.764779 
X 57198.208197   77.699997   1.609348 
X 57198.208544   75.900002   1.590597 
X 57198.208891   98.000000   1.807392 
X 57198.209238   79.666664   1.629588 
X 57198.209586   77.133331   1.603468 
X 57198.209933   77.466667   1.606929 
X 57198.210280   54.166668   1.343710 
X 57198.210627   56.133335   1.367886 
X 57198.210975   58.566666   1.397219 
X 57198.211322   72.466667   1.554206 
X 57198.211669  127.933334   2.065053 
X 57198.212016  105.599998   1.876166 
X 57198.212364   85.066666   1.683911 
X 57198.212711   93.466667   1.765094 
X 57198.213058   86.400002   1.697056 
X 57198.213405   68.900002   1.515476 
X 57198.213752   64.033333   1.460974 
X 57198.214100   71.871513   6.480436 
X 57198.264100  250.330200   3.136487 
X 57198.264447  292.266663   3.121253 
X 57198.264794  193.433334   2.539247 
X 57198.265141   85.800003   1.691153 
X 57198.265489   48.200001   1.267544 
X 57198.265836   31.833334   1.030102 
X 57198.266183   23.233334   0.880025 
X 57198.266530   44.900002   1.223383 
X 57198.266877   45.000000   1.224745 
X 57198.267225   95.966667   1.788544 
X 57198.267572  124.433334   2.036609 
X 57198.267919  191.366669   2.525646 
X 57198.268266  218.466660   2.698559 
X 57198.268613  275.933319   3.032784 
X 57198.268961  277.066681   3.039006 
X 57198.269308  678.566650   4.755932 
X 57198.269655  872.766663   5.393721 
X 57198.270002  554.700012   4.300000 
X 57198.270350  281.933319   3.065579 
X 57198.270697  207.866669   2.632278 
X 57198.271044  184.166672   2.477678 
X 57198.271391  110.833336   1.922094 
X 57198.271738  159.933334   2.308920 
X 57198.272086  137.533340   2.141132 
X 57198.272433   55.066666   1.354827 
X 57198.272780   49.066666   1.278888 
X 57198.273127   44.633335   1.219745 
X 57198.273475   31.433332   1.023610 
X 57198.273822   36.666668   1.105542 
X 57198.274169   20.400000   0.824621 
X 57198.274516   17.799999   0.770281 
X 57198.274864   24.175116   1.550834 


==> dbf2.txt <==
Title: Simultaneous multiwavelength observations of V404 Cygni during
       its 2015 June outburst decay strengthen the case for an
       extremely energetic jet-base
Authors: Maitra D., Scarpaci J.F., Grinberg V., Reynolds M.T.,
         Markoff S., Maccarone T.J., Hynes R.I.
Figure: Dereddened, interloper-subtracted V-band, R_C_-band, and
        I_C_-band light curves obtained by the WCO 0.3m telescope 
        on MJD 57200, as well as simultaneous INTEGRAL/IBIS 20-40 keV 
        light curve.
================================================================================
Byte-by-byte Description of file: dbf2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---   Filter Filter used (1)
   4- 15 F12.6  d     MJD    MJD of observation
  17- 27 F11.6  ---   Flux   Dereddened interloper subtracted flux-density (2)
  29- 37 F9.6   --- e_Flux   Error in Flux
--------------------------------------------------------------------------------
Note (1):
    V = WCO V-band;
   Rc = WCO R_C_-band;
   Ic = WCO I_C_-band;
    X = INTEGRAL/IBIS 20-40 keV band.
Note (2): The units are milli-Jansky for V/Rc/Ic bands, and
          counts/s for INTEGRAL/IBIS band.
--------------------------------------------------------------------------------
Ic 57200.141770  426.115392 24.126784 
Ic 57200.143840  447.954723 23.519006 
Ic 57200.150350  477.285591 27.309121 
Ic 57200.152270  473.885862 22.182029 
Ic 57200.155800  586.919549 30.535838 
Ic 57200.157650  648.580433 30.294254 
Ic 57200.159620  560.800876 24.812608 
Ic 57200.163010  662.056810 31.288415 
Ic 57200.164270  510.127673 20.122181 
Ic 57200.166010  246.066115 11.833290 
Ic 57200.167720  156.965608  8.102887 
Ic 57200.169400  169.768916  9.724659 
Ic 57200.171020  130.859281  7.209355 
Ic 57200.172840  133.451129  7.512673 
Ic 57200.174510  145.931903  8.306288 
Ic 57200.176200  157.484672  6.374542 
Ic 57200.177920  151.980706  6.745737 
Ic 57200.180650  202.201122 10.553748 
Ic 57200.182190  220.375713 11.174756 
Ic 57200.183300  256.064505 15.278747 
Ic 57200.184720  308.452037 15.392409 
Ic 57200.186520  364.044289 17.217034 
Ic 57200.188100  398.605038 22.026113 
Ic 57200.189650  435.602844 22.268100 
Ic 57200.191320  475.869788 35.109206 
Ic 57200.193300  437.509054 27.249870 
Ic 57200.194930  321.276032 16.444245 
Ic 57200.196930  455.548821 21.245815 
Ic 57200.198980  746.751338 56.530754 
Ic 57200.201190  898.559966 63.381763 
Ic 57200.203450  846.436992 49.205633 
Ic 57200.205650  800.355751 56.261122 
Ic 57200.207800  536.981407 32.394134 
Ic 57200.210370  295.637120 25.901036 
Ic 57200.213240  171.924278  9.359177 
Ic 57200.215750  163.429358 11.514466 
Ic 57200.217940  117.650246  8.283921 
Ic 57200.219870  115.159423  6.928465 
Ic 57200.221640  115.488558 11.311045 
Ic 57200.223590  100.633996  5.803162 
Ic 57200.225490   99.676595  8.434115 
Ic 57200.227150   75.598038  6.434894 
Ic 57200.229460   73.079552  5.818900 
Ic 57200.231110   57.658132  6.316640 
Ic 57200.233020   58.599156  5.553234 
Ic 57200.235740   57.432150  5.217322 
Ic 57200.240000   53.503669  4.104566 
Ic 57200.246250   49.950863  3.418572 
Ic 57200.251880   46.312834  3.127168 
Ic 57200.258630   41.572676  3.024042 
Ic 57200.265520   54.973465  6.541501 
Ic 57200.266400   52.178790  3.735846 
Ic 57200.271560   54.552788  6.024493 
Ic 57200.277950   87.293115  7.264875 
Ic 57200.285160   89.741602  4.896021 
Ic 57200.290520   64.398553  6.208051 
Ic 57200.297480   70.135361  4.265460 
Ic 57200.305420   58.049912  3.887879 
Ic 57200.311830   60.471361  3.601347 
Ic 57200.318820   64.991508  3.391520 
Ic 57200.325790   85.326363  4.204782 
Ic 57200.332850   69.363179  6.091854 
Ic 57200.338290   79.692633  9.493944 
Ic 57200.340010   63.123075  8.224198 
Ic 57200.344980   66.710519 11.130698 
Rc 57200.141150  499.723952 23.247099 
Rc 57200.143260  542.680447 21.540968 
Rc 57200.149620  582.383755 21.966082 
Rc 57200.151750  585.311940 22.456398 
Rc 57200.155270  696.697630 27.405723 
Rc 57200.157060  818.419135 33.450517 
Rc 57200.159060  717.550560 27.820733 
Rc 57200.162400  791.347699 34.626101 
Rc 57200.163760  781.436044 30.933191 
Rc 57200.165490  409.602988 19.171853 
Rc 57200.167210  254.259425  9.932270 
Rc 57200.168900  248.173672 12.265436 
Rc 57200.170510  217.066132  8.015890 
Rc 57200.172340  212.233418  8.641889 
Rc 57200.174020  242.117045  8.874994 
Rc 57200.175670  221.734883  9.166268 
Rc 57200.177330  248.757069 13.182610 
Rc 57200.179070  225.565961  8.960077 
Rc 57200.180190  261.986778  9.933230 
Rc 57200.181700  296.766619 12.117434 
Rc 57200.182800  334.324665 14.407810 
Rc 57200.186010  472.549903 24.284622 
Rc 57200.187630  482.772010 19.364083 
Rc 57200.189180  594.294755 26.940837 
Rc 57200.190810  639.281215 26.884951 
Rc 57200.192770  582.600158 25.006803 
Rc 57200.194470  421.372872 31.161915 
Rc 57200.196250  495.235697 19.397981 
Rc 57200.198430  883.826745 35.862180 
Rc 57200.200530 1043.696317 50.627267 
Rc 57200.202650 1136.948178 51.760484 
Rc 57200.204970 1073.074133 77.310006 
Rc 57200.207130  841.485519 36.962476 
Rc 57200.209750  459.966001 24.159036 
Rc 57200.212560  296.266910 17.651894 
Rc 57200.215010  228.342031 13.283420 
Rc 57200.217200  219.409019 14.637520 
Rc 57200.219310  192.526961 12.318488 
Rc 57200.221160  180.985844 13.571789 
Rc 57200.223070  178.570517 11.566210 
Rc 57200.224770  163.091016 12.327341 
Rc 57200.226660  140.902727 15.661409 
Rc 57200.230630  123.334599  8.249839 
Rc 57200.232210  101.319557 11.941128 
Rc 57200.234920  104.365889  6.132269 
Rc 57200.238380   90.091332 11.092787 
Rc 57200.239120   95.701451  9.037143 
Rc 57200.245390   94.385125  5.709547 
Rc 57200.250970   87.044091  5.770980 
Rc 57200.257110   82.092846  5.420093 
Rc 57200.264290  100.026318  5.869379 
Rc 57200.271020   91.803917  6.739177 
Rc 57200.276410  107.117198 11.824885 
Rc 57200.283590  138.558272  9.295405 
Rc 57200.290020  110.936344  8.724933 
Rc 57200.294870  130.958063  7.837663 
Rc 57200.295940  112.320855  7.920003 
Rc 57200.303870   97.204366  6.729056 
Rc 57200.310660  101.878670  7.244080 
Rc 57200.317230  105.275401  5.756496 
Rc 57200.324190  132.025849  6.282858 
Rc 57200.331270  130.196905  7.768826 
Rc 57200.337720  118.434642  9.631480 
Rc 57200.339410  103.224612  7.465151 
Rc 57200.344430   99.707884 12.865901 
Rc 57200.346190   96.417456  8.080657 
V  57200.120570  108.143967 12.466414 
V  57200.120970   97.288321 13.284244 
V  57200.121380  107.865096 11.844024 
V  57200.121780  116.030215 12.028753 
V  57200.122190  138.314053 13.600168 
V  57200.122590  138.642436 19.085188 
V  57200.123000  136.839162 12.116503 
V  57200.123400  151.139423 10.777884 
V  57200.123810  127.866609 11.247749 
V  57200.124210  132.392262 10.813256 
V  57200.124620  132.757417 10.956007 
V  57200.125020  157.904199 18.501719 
V  57200.125430  162.889508 15.297465 
V  57200.126240  226.869914 15.948900 
V  57200.126640  224.583446 17.459625 
V  57200.127050  236.069600 18.358607 
V  57200.127450  263.499183 20.875274 
V  57200.127860  224.625582 23.195351 
V  57200.128260  280.430154 29.617683 
V  57200.128670  243.140673 19.470113 
V  57200.129070  252.113587 17.762683 
V  57200.129480  253.059389 21.605788 
V  57200.129880  271.961977 26.896125 
V  57200.130290  262.613247 21.397657 
V  57200.130690  249.087010 18.160783 
V  57200.131100  238.716812 16.946173 
V  57200.131510  252.326089 19.364157 
V  57200.131910  268.249018 18.378215 
V  57200.132320  271.936549 21.405851 
V  57200.132720  320.161292 27.212660 
V  57200.133130  302.104968 22.585251 
V  57200.133530  294.803480 21.660280 
V  57200.133940  338.303103 25.507838 
V  57200.134340  338.145440 26.286476 
V  57200.134750  342.300272 22.255284 
V  57200.135150  348.448622 23.691666 
V  57200.140530  398.862500 21.389887 
V  57200.142560  468.605246 21.473282 
V  57200.149030  480.240990 26.602698 
V  57200.151130  504.425550 24.694643 
V  57200.154630  567.952952 24.087191 
V  57200.156520  715.948770 31.380463 
V  57200.158410  683.856357 35.056897 
V  57200.161750  583.980779 30.835566 
V  57200.164990  365.712098 16.117694 
V  57200.166700  192.192325 11.760923 
V  57200.168440  163.058814 12.454315 
V  57200.170020  149.065390 11.921425 
V  57200.171840  126.067452 10.396556 
V  57200.173500  156.137882 11.257992 
V  57200.175120  164.776898 11.474931 
V  57200.176830  185.230402 13.441299 
V  57200.178610  170.712878 11.878168 
V  57200.179720  168.059911 12.938159 
V  57200.181240  213.807064 14.986688 
V  57200.183950  347.346223 22.157740 
V  57200.185480  374.815300 24.623846 
V  57200.187140  410.114882 24.891449 
V  57200.188700  517.711408 32.367853 
V  57200.190290  581.062990 38.565619 
V  57200.192010  476.596520 27.378156 
V  57200.193940  392.820962 38.853198 
V  57200.195560  352.268658 26.679773 
V  57200.197790  770.367961 36.893948 
V  57200.199830  980.291399 61.513693 
V  57200.202040 1034.692132 62.708235 
V  57200.204250 1026.401264 59.355334 
V  57200.206490  776.527087 47.052258 
V  57200.208610  472.628048 33.664305 
V  57200.209170  390.560632 29.983684 
V  57200.211880  270.061329 20.348683 
V  57200.214130  186.824233 15.918225 
V  57200.216620  128.061280 22.152999 
V  57200.218720  133.338633 14.155803 
V  57200.220650  112.615465 17.637370 
V  57200.222380  104.282207 16.297727 
V  57200.224280   82.031163 13.555199 
V  57200.226170   73.843703 15.374704 
V  57200.228600   60.141812 12.993247 
V  57200.230150   64.840519 13.036754 
V  57200.231740   69.204089 15.950061 
V  57200.233850   41.352324  9.370594 
V  57200.237060   56.574096  5.852790 
V  57200.242890   49.812646  4.687190 
V  57200.248690   40.910380  4.789185 
V  57200.254480   39.690802  4.051170 
V  57200.261410   38.847295  5.678186 
V  57200.268880   49.758016  5.310503 
V  57200.273800   61.330803  6.335515 
V  57200.280860   94.542391  8.070966 
V  57200.287940   77.226010  6.519474 
V  57200.292720   76.057956  6.136971 
V  57200.300170   59.999883  4.783932 
V  57200.308140   55.564899  4.613111 
V  57200.314570   68.404643  5.377198 
V  57200.321600   70.781190  6.120809 
V  57200.328540   89.616307  8.214022 
V  57200.335600   74.391467  6.444752 
V  57200.338910   87.828862 18.728049 
V  57200.342300   65.018633  9.501263 
X  57200.110650   10.120019  6.906132 
X  57200.111345   13.556590  7.014759 
X  57200.112039   16.279919  7.021687 
X  57200.112734    5.853938  6.912660 
X  57200.113428   16.632021  6.893884 
X  57200.114123   40.728359  7.248364 
X  57200.114817   56.205120  7.380577 
X  57200.115511   36.382854  7.158378 
X  57200.116206  112.403465  8.494946 
X  57200.118638   28.594713  7.007354 
X  57200.119333    1.128578  6.827432 
X  57200.120027    5.976386  6.892678 
X  57200.120721    6.968881  6.801455 
X  57200.121416    2.512272  6.806842 
X  57200.122110    5.807749  6.798940 
X  57200.122805    8.247873  6.987804 
X  57200.123499   10.421115  6.927105 
X  57200.124194   13.092443  6.924028 
X  57200.124888   12.823030  6.956338 
X  57200.125583   18.863939  7.003085 
X  57200.126277   17.465843  7.043406 
X  57200.126971   27.546877  7.034780 
X  57200.127666   36.689987  7.109656 
X  57200.128360   23.335560  7.127346 
X  57200.129055   17.587809  7.024229 
X  57200.129749   24.981627  7.028508 
X  57200.130444   31.480064  7.145266 
X  57200.131138   20.399925  7.069765 
X  57200.131833   19.136585  6.906658 
X  57200.132527   38.027931  7.063901 
X  57200.133221   33.899414  7.073892 
X  57200.133916   34.504147  7.067137 
X  57200.134610   35.335548  7.028995 
X  57200.135305   30.114595  7.032341 
X  57200.135999   34.771584  7.169030 
X  57200.136694   23.524212  7.225429 
X  57200.137388   25.470646  7.288642 
X  57200.138083   28.038940  7.290623 
X  57200.138777   28.106710  7.226644 
X  57200.139471   25.336695  7.053628 
X  57200.140166   25.411961  7.166439 
X  57200.140860   30.951481  7.015717 
X  57200.141555   45.674107  7.034623 
X  57200.142249   46.579922  7.218825 
X  57200.142944   56.545490  7.395454 
X  57200.143638   51.833057  7.251775 
X  57200.144333   73.243744  7.474550 
X  57200.145027   53.087833  7.422800 
X  57200.145721   42.260689  7.117230 
X  57200.146416   63.071175  7.394432 
X  57200.147110   57.090340  7.311852 
X  57200.147805   56.915180  7.391576 
X  57200.148499   73.460594  7.425597 
X  57200.149194   73.806862  7.435921 
X  57200.149888   70.702820  7.344213 
X  57200.150583   80.380791  7.525211 
X  57200.151277   56.067616  7.361812 
X  57200.151971   54.954292  7.252242 
X  57200.152666   58.734245 12.187946 
X  57200.155280  123.342260  7.702408 
X  57200.155974  163.668620  8.127513 
X  57200.156669  165.008790  8.101469 
X  57200.157363  156.156220  7.942173 
X  57200.158058  157.798800  8.106857 
X  57200.158752  138.310750  7.782619 
X  57200.159447   82.401817  7.288880 
X  57200.160141   95.851868  7.394757 
X  57200.160835  150.853780  7.995204 
X  57200.161530  216.606120  8.615234 
X  57200.162224  211.631380  8.496375 
X  57200.162919  429.222900 10.809318 
X  57200.163613  515.366820 12.176297 
X  57200.164308  444.129940 11.398464 
X  57200.165002   56.591206  7.063072 
X  57200.165697    3.495433  6.651450 
X  57200.166391    5.295381  6.654790 
X  57200.167085    7.207458  6.559265 
X  57200.167780    4.019293  6.589843 
X  57200.168474    9.781785  6.598743 
X  57200.169169   19.379869  6.640194 
X  57200.169863   18.880928  6.709441 
X  57200.170558   22.445641  6.717187 
X  57200.171252    9.766795  6.567233 
X  57200.171947    7.428502  6.666430 
X  57200.172641   14.782633  6.583784 
X  57200.173335   14.797352  6.606136 
X  57200.174030   26.360001  6.869934 
X  57200.174724   22.780376  6.780885 
X  57200.175419    9.165667  6.610284 
X  57200.176113    7.733328  6.676182 
X  57200.176808   23.170444  6.763269 
X  57200.177502   28.872248  6.831219 
X  57200.178197   13.983070  6.709599 
X  57200.178891    8.684940  6.743416 
X  57200.179585    6.272815  6.524234 
X  57200.180280   12.255938  6.576759 
X  57200.180974    8.825301  6.668894 
X  57200.181669   20.756489  6.736544 
X  57200.182363   25.735407  6.731104 
X  57200.183058   15.716027  6.715794 
X  57200.183752   32.516064  6.964241 
X  57200.184447   47.511818  7.072403 
X  57200.185141   45.713909  6.946070 
X  57200.185835   38.275040  6.860077 
X  57200.186530   65.575668  7.281081 
X  57200.187224   55.101093  7.028522 
X  57200.187919   44.842907  6.991635 
X  57200.188613   53.676998  8.012814 
X  57200.191484   82.022293  7.134665 
X  57200.192178   43.739113  6.798754 
X  57200.192873   77.593727  6.979666 
X  57200.193567   71.397270  6.992752 
X  57200.194261   50.611908  6.815158 
X  57200.194956   18.967016  6.489835 
X  57200.195650   58.632988  6.916045 
X  57200.196345   41.336811  6.820809 
X  57200.197039   50.907360  6.884297 
X  57200.197734   66.455040  6.990884 
X  57200.198428  123.460740  7.485064 
X  57200.199123  117.005135  7.567164 
X  57200.199817  214.744610  8.265482 
X  57200.200511  259.291600  8.751229 
X  57200.201206  220.428850  8.487024 
X  57200.201900  430.812130 11.035365 
X  57200.202595  375.804050 10.245611 
X  57200.203289  564.530580 12.867351 
X  57200.203984  415.425540 10.811236 
X  57200.204678  493.816990 12.000945 
X  57200.205373  359.546450  9.906342 
X  57200.206067  424.673920 10.954439 
X  57200.206761  171.503400  8.243298 
X  57200.207456   62.030106  6.960509 
X  57200.208150   97.372192  7.471230 
X  57200.208845   78.702698  7.089803 
X  57200.209539   28.632036  6.675549 
X  57200.210234   32.026531  6.720242 
X  57200.210928   19.464424  6.546135 
X  57200.211623   13.322252  6.398118 
X  57200.212317    5.471292  6.297842 
X  57200.213011   -2.448993  6.401184 
X  57200.213706    0.751753  6.345315 
X  57200.214400   -3.584853  6.286457 
X  57200.215095    2.163696  6.314274 
X  57200.215789   -2.220580  6.285001 
X  57200.216484   11.634175  6.257962 
X  57200.217178    6.448871  6.251660 
X  57200.217873   -1.833355  6.297896 
X  57200.218567    2.164216  6.259309 
X  57200.219261    2.184572  6.252568 
X  57200.219956    2.115406  6.215185 
X  57200.220650    5.876848  6.342434 
X  57200.221345    2.738031  6.367456 
X  57200.222039   -1.238023  6.292847 
X  57200.222734   -0.129028  6.314043 
X  57200.223428   -4.615488  6.373627 
X  57200.224123    1.715221  6.280598 
X  57200.224817   -2.109725  6.866244 
X  57200.227780    1.922822  6.489515 
X  57200.228474    3.048411  6.518842 
X  57200.229169    2.675873  6.442457 
X  57200.229863    0.361122  6.469053 
X  57200.230558   -1.415944  6.474882 
X  57200.231252    4.702405  6.459067 
X  57200.231947   -1.772363  6.423205 
X  57200.232641    3.021451  6.482515 
X  57200.233335    1.343194  6.539997 
X  57200.234030   -2.631140  6.420985 
X  57200.234724   -7.378993  6.514831 
X  57200.235419    2.207286  6.524407 
X  57200.236113   -4.250732  6.520077 
X  57200.236808    5.051550  6.529391 
X  57200.237502   -3.523359  6.535172 
X  57200.238197    5.885775  6.531370 
X  57200.238891    5.953591  6.472832 
X  57200.239585   -4.312249  6.461060 
X  57200.240280    2.291295  6.400535 
X  57200.240974    4.201672  6.395705 
X  57200.241669    5.330978  6.503194 
X  57200.242363   -1.146300  6.430778 
X  57200.243058    3.053387  6.460925 
X  57200.243752    3.960755  6.499211 
X  57200.244447    2.007836  6.520906 
X  57200.245141    3.407750  6.464917 
X  57200.245835    5.352764  6.386413 
X  57200.246530    1.629144  6.509731 
X  57200.247224    3.201956  6.434837 
X  57200.247919    6.216079  6.477243 
X  57200.248613   -1.248385  6.467920 
X  57200.249308   -1.817088  6.379845 
X  57200.250002    3.695881  6.446776 
X  57200.250697   -3.749267  6.527719 
X  57200.251391    4.980617  6.462238 
X  57200.252085    0.751364  6.444877 
X  57200.252780    3.613846  6.454834 
X  57200.253474    4.656189  6.423044 
X  57200.254169    3.306101  6.443702 
X  57200.254863   -1.004905  6.379951 
X  57200.255558   -5.049624  6.436105 
X  57200.256252   -7.496519  6.389881 
X  57200.256947    2.456003  6.455674 
X  57200.257641   -1.196455  6.405498 
X  57200.258335    6.085768  6.475516 
X  57200.259030    5.077531  6.430343 
X  57200.259724    2.351369  6.482807 
X  57200.260419    3.817049  6.366762 
X  57200.261113    2.224881  7.264139 
X  57200.263984   -0.653004  6.536908 
X  57200.264678    4.382261  6.619490 
X  57200.265373   -4.434592  6.640855 
X  57200.266067    5.395911  6.556329 
X  57200.266761   -2.773832  6.499784 
X  57200.267456    1.289019  6.632171 
X  57200.268150    0.528637  6.567403 
X  57200.268845   -5.911689  6.529890 
X  57200.269539    6.016170  6.568950 
X  57200.270234    8.449826  6.536840 
X  57200.270928   -3.175845  6.514681 
X  57200.271623    8.844465  6.543586 
X  57200.272317    5.047377  6.512389 
X  57200.273011    3.016395  6.527709 
X  57200.273706    4.235719  6.528609 
X  57200.274400   -2.266524  6.592565 
X  57200.275095    4.696228  6.564039 
X  57200.275789   -3.024268  6.493451 
X  57200.276484    5.455649  6.567742 
X  57200.277178    2.443956  6.551490 
X  57200.277873    1.750574  6.529962 
X  57200.278567    2.756533  6.524009 
X  57200.279261   10.740333  6.494783 
X  57200.279956    2.861399  6.612596 
X  57200.280650    6.236944  6.598828 
X  57200.281345    0.344615  6.696370 
X  57200.282039    0.622977  6.655189 
X  57200.282734    0.928989  6.628576 
X  57200.283428    4.005573  6.566080 
X  57200.284123    3.971241  6.509372 
X  57200.284817    1.200713  6.575972 
X  57200.285511   10.888432  6.596062 
X  57200.286206    5.644937  6.592153 
X  57200.286900   -1.524294  6.639435 
X  57200.287595    6.975266  6.687777 
X  57200.288289    4.209343  6.616829 
X  57200.288984    5.164367  6.654381 
X  57200.289678    4.278736  6.701370 
X  57200.290373    6.036435  6.625176 
X  57200.291067   14.098968  6.561976 
X  57200.291761    0.193618  6.665301 
X  57200.292456    2.838422  6.668673 
X  57200.293150   -0.283533  6.713834 
X  57200.293845    5.874729  6.646064 
X  57200.294539   11.452195  6.579925 
X  57200.295234    4.555610  6.680226 
X  57200.295928    3.104691  6.648740 
X  57200.296623   -1.337616  6.674684 
X  57200.297317    2.257020  7.272597 
X  57200.300187   -6.132465  6.228787 
X  57200.300882    0.654940  6.452170 
X  57200.301576    3.141295  6.298194 
X  57200.302271    4.991456  6.388797 
X  57200.302965    5.199812  6.251030 
X  57200.303660   -2.477331  6.164098 
X  57200.304354   -4.172088  6.250979 
X  57200.305048   -0.478043  6.242893 
X  57200.305743   -2.249944  6.213608 
X  57200.306437   -6.863169  6.316854 
X  57200.307132   -5.127135  6.269383 
X  57200.307826    1.546943  6.257915 
X  57200.308521   -2.365759  6.232149 
X  57200.309215    4.728098  6.258669 
X  57200.309910   -2.544609  6.235962 
X  57200.310604   10.947621  6.248673 
X  57200.311298   -3.575098  6.205553 
X  57200.311993    5.303599  6.241402 
X  57200.312687   -0.507949  6.187753 
X  57200.313382   -4.474063  6.124829 
X  57200.314076    2.035917  6.202832 
X  57200.314771   -3.556446  6.247664 
X  57200.315465   -0.771894  6.329624 
X  57200.316160   -3.640141  6.198498 
X  57200.316854   -0.385217  6.264305 
X  57200.317548   -5.231242  6.318985 
X  57200.318243    1.595091  6.280181 
X  57200.318937    3.355624  6.304161 
X  57200.319632    0.735719  6.262497 
X  57200.320326   -2.305729  6.281779 
X  57200.321021    2.453666  6.181879 
X  57200.321715    6.152448  6.226084 
X  57200.322410    0.781181  6.255668 
X  57200.323104   -2.137602  6.222640 
X  57200.323798    0.965097  6.217645 
X  57200.324493    2.023694  6.279688 
X  57200.325187    4.550837  6.221375 
X  57200.325882    2.085442  6.189641 
X  57200.326576    4.612338  6.230508 
X  57200.327271    5.927232  6.276589 
X  57200.327965    8.261150  6.274504 
X  57200.328660    2.051264  6.267647 
X  57200.329354   -0.823134  6.267497 
X  57200.330048    1.710661  6.223468 
X  57200.330743    2.561533  6.181472 
X  57200.331437    2.060896  6.249979 
X  57200.332132    2.589302  6.181182 
X  57200.332826   -1.601288  6.189714 
X  57200.333521   -5.555950  6.478143 
X  57200.336495    2.190921  6.019586 
X  57200.337190    2.345650  6.029296 
X  57200.337884    3.655321  6.099814 
X  57200.338579    1.349706  6.026937 
X  57200.339273    6.453175  6.053332 
X  57200.339967    1.253812  6.046323 
X  57200.340662    3.884933  5.956017 
X  57200.341356   -1.093776  6.024961 
X  57200.342051   -5.310709  6.068499 
X  57200.342745    5.904014  6.021112 
X  57200.343440    1.133977  6.057563 
X  57200.344134    5.414194  5.994932 
X  57200.344829   -1.545202  6.050253 
X  57200.345523    5.433276  5.995781 
X  57200.346217   -1.631688  5.991932 
X  57200.346912    3.721783  6.006581 
X  57200.347606    3.485617  5.978671 
X  57200.348301    3.694720  5.966206 
X  57200.348995    2.937893  6.007426 
X  57200.349690    4.180499  6.021047 

